The effects of noise and time delay on the synchronization of the Kuramoto model in small-world networks

We study the synchronization of a small-world network of identical coupled phase oscillators with Kuramoto interaction. First, we consider the model with instantaneous mutual interaction and the normalized coupling constant to the degree of each node. For this model, similar to the constant coupling studied before, we find the existence of various attractors corresponding to the different defect patterns and also the noise enhanced synchronization when driven by an external uncorrelated white noise. We also investigate the synchronization of the model with homogenous time-delay in the phase couplings. For a given intrinsic frequency and coupling constant, upon varying the time delay we observe the existence a partially synchronized state with defect patterns which transforms to an incoherent phase characterized by randomly phase locked states. By further increasing of the time delay, this phase again undergoes a transition to another patterned partially synchronized state. We show that the transition between theses phases are discontinuous and moreover in each phase the average frequency of the oscillators decreases by increasing the time delay and shows an upward jump at the transition points.

==> bibliography.txt <==
@book{winfree2001geometry,
  title={The geometry of biological time},
  author={Winfree, Arthur T},
  volume={12},
  year={2001},
  publisher={Springer Science \& Business Media}
}


@book{pikovsky2003synchronization,
  title={Synchronization: a universal concept in nonlinear sciences},
  author={Pikovsky, Arkady and Rosenblum, Michael and Kurths, J{\"u}rgen},
  volume={12},
  year={2003},
  publisher={Cambridge university press}
}

@book{manrubia2004emergence,
  title={Emergence of dynamical order: synchronization phenomena in complex systems},
  author={Manrubia, Susanna C and Mikhailov, Alexander S and others},
  volume={2},
  year={2004},
  publisher={World Scientific}
}

@book{balanov2008synchronization,
  title={Synchronization: from simple to complex},
  author={Balanov, Alexander and Janson, Natalia and Postnov, Dmitry and Sosnovtseva, Olga},
  year={2008},
  publisher={Springer Science \& Business Media}
}

@article{boccaletti2006complex,
  title={Complex networks: Structure and dynamics},
  author={Boccaletti, Stefano and Latora, Vito and Moreno, Yamir and Chavez, Martin and Hwang, D-U},
  journal={Physics reports},
  volume={424},
  number={4},
  pages={175--308},
  year={2006},
  publisher={Elsevier}
}

@article{arenas2008synchronization,
  title={Synchronization in complex networks},
  author={Arenas, Alex and D{\'\i}az-Guilera, Albert and Kurths, Jurgen and Moreno, Yamir and Zhou, Changsong},
  journal={Physics reports},
  volume={469},
  number={3},
  pages={93--153},
  year={2008},
  publisher={Elsevier}
}

@article{rodrigues2016kuramoto,
  title={The Kuramoto model in complex networks},
  author={Rodrigues, Francisco A and Peron, Thomas K DM and Ji, Peng and Kurths, J{\"u}rgen},
  journal={Physics Reports},
  volume={610},
  pages={1--98},
  year={2016},
  publisher={Elsevier}
}



@article{winfree1967biological,
  title={Biological rhythms and the behavior of populations of coupled oscillators},
  author={Winfree, Arthur T},
  journal={Journal of theoretical biology},
  volume={16},
  number={1},
  pages={15--42},
  year={1967},
  publisher={Elsevier}
}


@article{michaels1987mechanisms,
  title={Mechanisms of sinoatrial pacemaker synchronization: a new hypothesis.},
  author={Michaels, Donald C and Matyas, Edward P and Jalife, Jose},
  journal={Circulation Research},
  volume={61},
  number={5},
  pages={704--714},
  year={1987},
  publisher={Am Heart Assoc}
}

@article{liu1997cellular,
  title={Cellular construction of a circadian clock: period determination in the suprachiasmatic nuclei},
  author={Liu, Chen and Weaver, David R and Strogatz, Steven H and Reppert, Steven M},
  journal={Cell},
  volume={91},
  number={6},
  pages={855--860},
  year={1997},
  publisher={Elsevier}
}

@article{jiang1993numerical,
  title={Numerical simulation of a large number of coupled lasers},
  author={Jiang, Ziping and McCall, Martin},
  journal={JOSA B},
  volume={10},
  number={1},
  pages={155--163},
  year={1993},
  publisher={Optical Society of America}
}

@article{kourtchatov1995theory,
  title={Theory of phase locking of globally coupled laser arrays},
  author={Kourtchatov, S Yu and Likhanskii, VV and Napartovich, AP and Arecchi, FT and Lapucci, A},
  journal={Physical Review A},
  volume={52},
  number={5},
  pages={4089},
  year={1995},
  publisher={APS}
}

@article{wiesenfeld1998frequency,
  title={Frequency locking in Josephson arrays: connection with the Kuramoto model},
  author={Wiesenfeld, Kurt and Colet, Pere and Strogatz, Steven H},
  journal={Physical Review E},
  volume={57},
  number={2},
  pages={1563},
  year={1998},
  publisher={APS}
}

@inproceedings{kuramoto1975self,
  title={Self-entrainment of a population of coupled non-linear oscillators},
  author={Kuramoto, Yoshiki},
  booktitle={International symposium on mathematical problems in theoretical physics},
  pages={420--422},
  year={1975},
  organization={Springer}
}

@book{kuramoto2012chemical,
  title={Chemical oscillations, waves, and turbulence},
  author={Kuramoto, Yoshiki},
  volume={19},
  year={2012},
  publisher={Springer Science \& Business Media}
}

%@article{冨田博之1985kuramoto,
%  title={Y. Kuramoto: Chemical Oscillations, Waves, and Turbulence, Springer-Verlag, Berlin and New York, 1984, viii+ 156 ページ, 25$\times$ 17cm, 9,480 円 (Springer Series in Synergetics, Vol. 19).},
%  author={冨田博之},
%  journal={日本物理學會誌},
%  volume={40},
%  number={10},
%  pages={817--818},
%  year={1985},
%  publisher={一般社団法人日本物理学会}
%}

@article{strogatz2000kuramoto,
  title={From Kuramoto to Crawford: exploring the onset of synchronization in populations of coupled oscillators},
  author={Strogatz, Steven H},
  journal={Physica D: Nonlinear Phenomena},
  volume={143},
  number={1},
  pages={1--20},
  year={2000},
  publisher={Elsevier}
}

@article{acebron2005kuramoto,
  title={The Kuramoto model: A simple paradigm for synchronization phenomena},
  author={Acebr{\'o}n, Juan A and Bonilla, Luis L and Vicente, Conrad J P{\'e}rez and Ritort, F{\'e}lix and Spigler, Renato},
  journal={Reviews of modern physics},
  volume={77},
  number={1},
  pages={137},
  year={2005},
  publisher={APS}
}

@article{brede2008synchrony,
  title={Synchrony-optimized networks of non-identical Kuramoto oscillators},
  author={Brede, Markus},
  journal={Physics Letters A},
  volume={372},
  number={15},
  pages={2618--2622},
  year={2008},
  publisher={Elsevier}
}

@article{zhu2013synchronization,
  title={Synchronization of Kuramoto model in a high-dimensional linear space},
  author={Zhu, Jiandong},
  journal={Physics Letters A},
  volume={377},
  number={41},
  pages={2939--2943},
  year={2013},
  publisher={Elsevier}
}

@article{watts1998collective,
  title={Collective dynamics of €˜small-world €™networks},
  author={Watts, Duncan J and Strogatz, Steven H},
  journal={nature},
  volume={393},
  number={6684},
  pages={440--442},
  year={1998},
  publisher={Nature Publishing Group}
}

@book{watts2001small,
  title={Small worlds: The dynamics of networks between order and randomness},
  author={Watts, Duncan J},
  year={2001},
  publisher={Princeton University Press}
}

@article{hong2002synchronization,
  title={Synchronization on small-world networks},
  author={Hong, Hyunsuk and Choi, Moo-Young and Kim, Beom Jun},
  journal={Physical Review E},
  volume={65},
  number={2},
  pages={026139},
  year={2002},
  publisher={APS}
}

@article{barahona2002synchronization,
  title={Synchronization in small-world systems},
  author={Barahona, Mauricio and Pecora, Louis M},
  journal={Physical review letters},
  volume={89},
  number={5},
  pages={054101},
  year={2002},
  publisher={APS}
}

@article{esfahani2012noise,
  title={Noise-induced synchronization in small world networks of phase oscillators},
  author={Esfahani, Reihaneh Kouhi and Shahbazi, Farhad and Samani, Keivan Aghababaei},
  journal={Physical Review E},
  volume={86},
  number={3},
  pages={036204},
  year={2012},
  publisher={APS}
}

@article{khoshbakht2008phase,
  title={Phase synchronization on scale-free and random networks in the presence of noise},
  author={Khoshbakht, Hamid and Shahbazi, Farhad and Samani, Keivan Aghababaei},
  journal={Journal of Statistical Mechanics: Theory and Experiment},
  volume={2008},
  number={10},
  pages={P10020},
  year={2008},
  publisher={IOP Publishing}
}

@article{gade2000synchronous,
  title={Synchronous chaos in coupled map lattices with small-world interactions},
  author={Gade, Prashant M and Hu, Chin-Kun},
  journal={Physical Review E},
  volume={62},
  number={5},
  pages={6409},
  year={2000},
  publisher={APS}
}

@article{wang2002synchronization,
  title={Synchronization in small-world dynamical networks},
  author={Wang, Xiao Fan and Chen, Guanrong},
  journal={International Journal of Bifurcation and Chaos},
  volume={12},
  number={01},
  pages={187--192},
  year={2002},
  publisher={World Scientific}
}

@article{buzsaki2004neuronal,
  title={Neuronal oscillations in cortical networks},
  author={Buzs{\'a}ki, Gy{\"o}rgy and Draguhn, Andreas},
  journal={science},
  volume={304},
  number={5679},
  pages={1926--1929},
  year={2004},
  publisher={American Association for the Advancement of Science}
}

@book{nunez2006electric,
  title={Electric fields of the brain: the neurophysics of EEG},
  author={Nunez, Paul L and Srinivasan, Ramesh},
  year={2006},
  publisher={Oxford University Press, USA}
}

@article{yeung1999time,
  title={Time delay in the Kuramoto model of coupled oscillators},
  author={Yeung, MK Stephen and Strogatz, Steven H},
  journal={Physical Review Letters},
  volume={82},
  number={3},
  pages={648},
  year={1999},
  publisher={APS}
}

@article{choi2000synchronization,
  title={Synchronization in a system of globally coupled oscillators with time delay},
  author={Choi, MY and Kim, HJ and Kim, D and Hong, H},
  journal={Physical Review E},
  volume={61},
  number={1},
  pages={371},
  year={2000},
  publisher={APS}
}

@article{li2004synchronization,
  title={Synchronization in general complex dynamical networks with coupling delays},
  author={Li, Chunguang and Chen, Guanrong},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={343},
  pages={263--278},
  year={2004},
  publisher={Elsevier}
}

@article{yang2001chaos,
  title={Chaos in small-world networks},
  author={Yang, Xin-She},
  journal={Physical Review E},
  volume={63},
  number={4},
  pages={046206},
  year={2001},
  publisher={APS}
}

@article{yang2002fractals,
  title={Fractals in small-world networks with time-delay},
  author={Yang, Xin-She},
  journal={Chaos, Solitons \& Fractals},
  volume={13},
  number={2},
  pages={215--219},
  year={2002},
  publisher={Elsevier}
}

@article{li2004local,
  title={Local stability and Hopf bifurcation in small-world delayed networks},
  author={Li, Chunguang and Chen, Guanrong},
  journal={Chaos, Solitons \& Fractals},
  volume={20},
  number={2},
  pages={353--361},
  year={2004},
  publisher={Elsevier}
}

@article{li2004synchronization,
  title={Synchronization in coupled map lattices with small-world delayed interactions},
  author={Li, Chunguang and Li, Shaowen and Liao, Xiaofeng and Yu, Juebang},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={335},
  number={3},
  pages={365--370},
  year={2004},
  publisher={Elsevier}
}

@article{li2004synchronization,
  title={Synchronization in small-world oscillator networks with coupling delays},
  author={Li, Chunguang and Xu, Hongbing and Liao, Xiaofeng and Yu, Juebang},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={335},
  number={3},
  pages={359--364},
  year={2004},
  publisher={Elsevier}
}

@article{gomez2007paths,
  title={Paths to synchronization on complex networks},
  author={G{\'o}mez-Gardenes, Jes{\'u}s and Moreno, Yamir and Arenas, Alex},
  journal={Physical review letters},
  volume={98},
  number={3},
  pages={034101},
  year={2007},
  publisher={APS}
}

@book{gardiner1985handbook,
  title={Handbook of stochastic methods},
  author={Gardiner, Crispin W and others},
  volume={3},
  year={1985},
  publisher={Springer Berlin}
}

@article{gomez2011explosive,
  title={Explosive synchronization transitions in scale-free networks},
  author={G{\'o}mez-Gardenes, Jes{\'u}s and G{\'o}mez, Sergio and Arenas, Alex and Moreno, Yamir},
  journal={Physical review letters},
  volume={106},
  number={12},
  pages={128701},
  year={2011},
  publisher={APS}
}

@article{schuster1989mutual,
  title={Mutual entrainment of two limit cycle oscillators with time delayed coupling},
  author={Schuster, Heinz Georg and Wagner, Peter},
  journal={Progress of Theoretical Physics},
  volume={81},
  number={5},
  pages={939--945},
  year={1989},
  publisher={Oxford University Press}
}

@article{niebur1991collective,
  title={Collective frequencies and metastability in networks of limit-cycle oscillators with time delay},
  author={Niebur, Ernst and Schuster, Heinz G and Kammen, Daniel M},
  journal={Physical review letters},
  volume={67},
  number={20},
  pages={2753},
  year={1991},
  publisher={APS}
}


@article{jorg2014synchronization,
  title={Synchronization dynamics in the presence of coupling delays and phase shifts},
  author={J{\"o}rg, David J and Morelli, Luis G and Ares, Sa{\'u}l and J{\"u}licher, Frank},
  journal={Physical review letters},
  volume={112},
  number={17},
  pages={174101},
  year={2014},
  publisher={APS}
}

@article{barabash2014homogeneous,
  title={Homogeneous delays in the Kuramoto model with time-variable parameters},
  author={Barabash, Miraslau L and Petkoski, Spase and Stefanovska, Aneta},
  journal={Physical Review E},
  volume={90},
  number={5},
  pages={052903},
  year={2014},
  publisher={APS}
}


@article{nordenfelt2014frequency,
  title={Frequency dispersion in the time-delayed Kuramoto model},
  author={Nordenfelt, Anders and Wagemakers, Alexandre and Sanju{\'a}n, Miguel AF},
  journal={Physical Review E},
  volume={89},
  number={3},
  pages={032905},
  year={2014},
  publisher={APS}
}

@article{peron2012explosive,
  title={Explosive synchronization enhanced by time-delayed coupling},
  author={Peron, Thomas Kau{\^e} Dal?Maso and Rodrigues, Francisco A},
  journal={Physical Review E},
  volume={86},
  number={1},
  pages={016102},
  year={2012},
  publisher={APS}
}

@article{petkoski2016heterogeneity,
  title={Heterogeneity of time delays determines synchronization of coupled oscillators},
  author={Petkoski, Spase and Spiegler, Andreas and Proix, Timoth{\'e}e and Aram, Parham and Temprado, Jean-Jacques and Jirsa, Viktor K},
  journal={Physical Review E},
  volume={94},
  number={1},
  pages={012209},
  year={2016},
  publisher={APS}
}

@article{PhysRevLett.92.074104,
  title = {Enhancement of Neural Synchrony by Time Delay},
  author = {Dhamala, Mukeshwar and Jirsa, Viktor K. and Ding, Mingzhou},
  journal = {Phys. Rev. Lett.},
  volume = {92},
  issue = {7},
  pages = {074104},
  numpages = {4},
  year = {2004},
  month = {Feb},
  publisher = {American Physical Society},
%  doi = {10.1103/PhysRevLett.92.074104},
%  url = {https://link.aps.org/doi/10.1103/PhysRevLett.92.074104}
}

@article{PhysRevLett.92.114102,
  title = {Controlling Synchronization in an Ensemble of Globally Coupled Oscillators},
  author = {Rosenblum, Michael G. and Pikovsky, Arkady S.},
  journal = {Phys. Rev. Lett.},
  volume = {92},
  issue = {11},
  pages = {114102},
  numpages = {4},
  year = {2004},
  month = {Mar},
  publisher = {American Physical Society},
%  doi = {10.1103/PhysRevLett.92.114102},
%  url = {https://link.aps.org/doi/10.1103/PhysRevLett.92.114102}
}

@article{PhysRevE.86.016102,
  title = {Explosive synchronization enhanced by time-delayed coupling},
  author = {Peron, Thomas Kaue Dal'Maso and Rodrigues, Francisco A.},
  journal = {Phys. Rev. E},
  volume = {86},
  issue = {1},
  pages = {016102},
  numpages = {5},
  year = {2012},
  month = {Jul},
  publisher = {American Physical Society},
%  doi = {10.1103/PhysRevE.86.016102},
%  url = {https://link.aps.org/doi/10.1103/PhysRevE.86.016102}
}

@article{bassett2006small,
  title={Small-world brain networks},
  author={Bassett, Danielle Smith and Bullmore, ED},
  journal={The neuroscientist},
  volume={12},
  number={6},
  pages={512--523},
  year={2006},
  publisher={Sage Publications}
}














